The Mass Dependence of H{\alpha} Emission and Stellar Spindown for Fully Convective M Dwarfs

Fully convective M dwarfs typically remain rapidly rotating and magnetically active for billions of years, followed by an abrupt and mass-dependent transition to slow rotation and quiescence. A robust understanding of this process is complicated by difficulties in estimating M-dwarf ages and potential dependencies on other variables such as birth environment or metallicity. To isolate the effect of mass, we consider M dwarfs in wide binaries. We identify 67 widely separated, fully convective (0.08-0.35M$_\odot$) M-dwarf binary systems using Gaia and measure the H$\alpha$ feature for each component. We classify the pairs into three categories: systems where both components are active, systems where both are inactive, and candidate transition systems, where one component is active and the other inactive. We gather higher-resolution spectra of the candidate transition systems to verify that their behavior does not result from an unresolved third component, yielding one new triple with surprising activity levels. Neglecting this triple, we find 22 active, 36 inactive, and 8 transition pairs. Our results are consistent with the epoch of spindown for these binaries being primarily determined by mass, with mild second-order effects; we place a 1$\sigma$ upper limit of 0.5Gyr or 25% on the dispersion in the mass-dependent spindown relation. Our findings suggest that the large dispersion in spindown epoch previously observed for field stars of a given mass may stem from differences in birth environment, in addition to modest intrinsic stochasticity. We also see evidence that the wide binary population is dispersed over time due to dynamical processing.

==> MRT.txt <==
00095737-0636149	00095982-0632010	35	256	0.269	0.227	0.042	-4.582	0.051	-4.939	0.066			A
00515271+3750216	00515693+3751159	38	74	0.279	0.225	0.054	0.056	0.052	-0.137	0.068			I
01232866+6411443	01233090+6411440	32	15	0.312	0.270	0.042	0.106	0.028	-1.279	0.025	0.07	-1.69	T
01431772-0151223	01431760-0151265	47	5	0.227	0.214	0.013	-0.080	0.053	-0.894	0.061	-0.39	-0.39	I
02032589+0648008	02033222+0648588	24	111	0.271	0.211	0.060	-0.785	0.025	-2.714	0.036	-1.47	-2.42	A
02090447+4341267	02090486+4341250	37	5	0.327	0.284	0.043	-5.703	0.061	-2.820	0.063			A
02230174+6600452	02230030+6600446	42	9	0.215	0.168	0.046	-6.089	0.079	-4.976	0.130			A
02274112+0613539	02274066+0613550	40	7	0.330	0.189	0.141	0.047	0.061	-0.146	0.095			I
02330114+0105389	02330063+0106070	45	29	0.257	0.211	0.046	0.039	0.057	-0.170	0.078			I
02513445+5922325	02513375+5922349	36	6	0.263	0.236	0.026	-0.153	0.042	-0.205	0.053			I
02541919+6427401	02542325+6425552	43	108	0.312	0.277	0.035	0.023	0.047	-0.173	0.100			I
03263459+3929072	03263418+3929029	19	7	0.242	0.210	0.032	0.362	0.025	0.252	0.030			I
03513447+0722250	03513420+0722229	36	5	0.298	0.169	0.129	-4.018	0.075	-6.169	0.142			A
03595303+1325443	03595281+1325415	34	4	0.287	0.270	0.018	-3.924	0.053	-5.768	0.048			A
04281667+0600130	04281665+0600176	24	5	0.260	0.130	0.130	0.071	0.040	-0.198	0.084			I
04283289+4157240	04283205+4157239	47	9	0.273	0.261	0.012	-14.713	0.071	-4.372	0.059			A
04331742+6846543	04331837+6846573	19	6	0.131	0.127	0.004	-3.656	0.060	-2.088	0.061			A
06141246-1436023	06141237-1436085	26	6	0.212	0.207	0.005	-2.889	0.058	-2.007	0.058			A
06492207+3209599	06492214+3209551	31	5	0.236	0.235	0.001	-0.008	0.038	0.050	0.041			I
09191895+3831159	09191904+3831233	19	7	0.214	0.203	0.011	-5.407	0.032	-4.722	0.032			A
09234719+6357447	09234740+6357387	32	6	0.278	0.164	0.115	-4.917	0.038	-3.977	0.045			A
10191279-0305520	10191244-0305519	46	5	0.252	0.165	0.087	0.139	0.048	-0.017	0.040			I
10204884-0633195	10205111-0634400	31	87	0.256	0.240	0.016	-3.571	0.044	0.020	0.026	-3.75	0.06	T
10230158-0735092	10230164-0735248	37	16	0.235	0.183	0.053	-0.075	0.044	-0.081	0.053			I
10241364+3902333	10241320+3902304	18	6	0.258	0.224	0.034	-2.958	0.029	-3.577	0.034			A
10260265+5027090	10260331+5027220	19	14	0.301	0.277	0.023	0.026	0.042	0.010	0.046			I
11231269+8009027	11231650+8009045	26	10	0.151	0.150	0.002	-0.695	0.058	-0.151	0.060	-1.69	-0.19	T
11485296+1800581	11485323+1800564	42	4	0.347	0.249	0.098	0.143	0.052	-0.078	0.047			I
12114753+2400064	12114707+2400054	40	7	0.253	0.158	0.096	0.296	0.034	0.238	0.080			I
12204478-0451408	12204459-0451456	34	6	0.238	0.213	0.024	0.060	0.036	0.036	0.043			I
12212705+3038357	12212673+3038376	12	4	0.125	0.123	0.002	-5.109	0.040	-4.704	0.044			A
12332604+5226589	12332593+5227167	46	18	0.308	0.239	0.069	-5.979	0.042	-5.644	0.073			A
12565215+2329501	12565272+2329506	27	8	0.334	0.324	0.010	-0.731	0.016	-4.516	0.028	-0.78	-4.15	M
13102287+3155167	13102342+3155159	50	7	0.322	0.292	0.030	-0.112	0.030	0.118	0.044			I
13360002+4024118	13355969+4021459	24	5	0.178	0.141	0.037	-4.924	0.033	-7.021	0.061			A
14022402-0312001	14022282-0312217	32	28	0.198	0.159	0.039	0.038	0.050	0.141	0.057			I
14022709+1520339	14022674+1520384	35	7	0.283	0.277	0.006	-4.808	0.062	-6.072	0.074			A
14275607-0022310	14275640-0022191	18	13	0.278	0.269	0.009	-9.067	0.057	-9.289	0.057			A
14364366-0830245	14364401-0830305	44	8	0.330	0.305	0.025	0.032	0.052	0.113	0.059			I
14452674-1311353	14452576-1311495	33	20	0.308	0.292	0.015	-0.003	0.033	0.128	0.035			I
14515365+5147107	14515297+5147134	33	7	0.284	0.136	0.148	0.313	0.031	0.370	0.050			I
14593063+2833387	14593085+2833463	33	8	0.209	0.157	0.052	0.018	0.032	-2.712	0.054	0.05	-2.21	T
15352059+1742470	15352039+1743045	15	18	0.297	0.129	0.168	0.117	0.016	0.036	0.038			I
15400352+4329396	15400374+4329355	13	4	0.295	0.204	0.091	0.334	0.012	0.134	0.032			I
16552527-0819207	16553529-0823401	6	299	0.211	0.091	0.120	0.173	0.017	-4.863	0.075	0.07	-6.61	T
17274706+5200018	17274680+5200079	29	6	0.232	0.203	0.029	-6.827	0.049	-8.524	0.060			A
18115228+3225199	18115554+3225466	28	49	0.194	0.145	0.049	0.063	0.058	-0.012	0.054			I
18180427+3846342	18180345+3846359	11	10	0.318	0.165	0.152	0.165	0.019	0.093	0.022			I
18251482+0721284	18250818+0721482	37	101	0.341	0.306	0.036	0.201	0.031	0.335	0.035			I
18524373+3659257	18524397+3659176	23	9	0.161	0.130	0.031	-0.041	0.034	-1.598	0.057	-0.20	-1.77	T
19071320+2052372	19070556+2053168	9	114	0.346	0.345	0.001	0.037	0.010	0.045	0.010			I
19384867+3512361	19384898+3512370	34	4	0.168	0.144	0.024	0.752	0.044	0.507	0.091			I
19445022-0203562	19444998-0203534	37	5	0.345	0.161	0.184	0.315	0.044	0.133	0.059			I
19522690+3155187	19522688+3158119	33	173	0.309	0.304	0.005	-3.811	0.052	-5.585	0.058			A
20252724+5433327	20252445+5433458	32	28	0.316	0.312	0.005	0.077	0.038	0.114	0.038			I
20350677+0218289	20350608+0218166	20	16	0.295	0.188	0.107	0.074	0.041	-3.982	0.042	-0.01	-4.05	T
20563492+3047518	20563466+3047425	33	10	0.293	0.241	0.052	0.073	0.028	0.074	0.033			I
21334913+0146561	21334914+0147012	17	5	0.213	0.173	0.040	0.082	0.027	0.083	0.029			I
21440900+1703348	21440795+1704372	17	64	0.264	0.171	0.093	0.154	0.037	-0.079	0.059			I
21523313+1147445	21523345+1147460	50	5	0.316	0.289	0.027	-5.913	0.065	-16.596	0.103			A
22113258+0058490	22113228+0058514	34	5	0.265	0.258	0.007	0.189	0.029	0.127	0.030			I
22261576+0300182	22261549+0300075	23	12	0.332	0.135	0.196	0.017	0.024	-4.669	0.123	0.08	-6.04	T
22282013+0303534	22281858+0303424	49	26	0.305	0.224	0.081	0.196	0.043	0.432	0.063			I
22353648+0032374	22353647+0032332	41	4	0.286	0.285	0.001	-4.925	0.061	-3.539	0.063			A
22585768+6430048	22573941+6418533	48	841	0.332	0.255	0.078	0.083	0.039	0.257	0.052			I
23204335+8329513	23204037+8329463	46	7	0.289	0.220	0.069	-3.635	0.090	-5.139	0.094			A
23580162+7836301	23575233+7836458	26	32	0.307	0.266	0.041	0.070	0.031	0.199	0.038			I
